Three-dimensional multiscale discrete Radon and John transforms

Two algorithms are introduced for the computation of discrete integral transforms with a multiscale approach operating in discrete three-dimensional (3D) volumes while considering its real-time implementation. The first algorithm, referred to as 3D discrete Radon transform (DRT) of planes, will compute the summation set of values lying in discrete planes in a cube that imitates, in discrete data, the integrals on two-dimensional planes in a 3D volume similar to the continuous Radon transform. The normals of these planes, equispaced in ascents, cover a quadrilateralized hemisphere and comprise 12 dodecants. The second proposed algorithm, referred to as the 3D discrete John transform (DJT) of lines, will sum elements lying on discrete 3D lines while imitating the behavior of the John or X-ray continuous transform on 3D volumes. These discrete integral transforms do not perform interpolation on input or intermediate data, and they can be computed using only integer arithmetics with linearithmic complexity; thus, outperforming the methods based on the Fourier slice-projection theorem for real-time applications. We briefly prove that these transforms have fast inversion algorithms that are exact for discrete inputs.

==> reviewerComments.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%
Revisor 1

1) The suggested method doesn't use interpolation. What are the advantages of not using
interpolation? Whether it is speed to accuracy, it has to be backed by some comparison
(either numerical or theoretical). As far as I know, the direct computation is rather fast,
though interpolation might use more memory or increase the computational cost by a
factor that might be dependent exponentially on the dimension). If that's the case, it
should be indicated explicitly.

Los métodos multiescala DRT 2D surgieron explícitamente para ourperform los bien establecidos métodos basados en Fourier, por ejemplo para detectar trayectorias de misiles en radar: uno de los trabajos seminales estaba financiado por Lockhedd Missiles. Nosotros hemos extendido estos métodos a 3D, y si bien tenemos alguna aplicación en mente de hecho este es un paso intermedio para ir a un espacio mayor donde la velocidad es esencial, el citado campo de la fotografía computacional. Si bien creemos que ya en 3D el método puede tener sus aplicaciones, como por ejemplo los trabajos de Rim para aceleración de resolución de ecuaciones diferenciales en 3D publicada en SIAM J Scientific Computation. Con cada aumento de dimensionalidad el ahorro frente a los métodos basados en Fourier suponen un factor importantísimo, si lo vamos a aplicar a fotografía computacional, no se puede tener al usuario esperando minutos a tener un resultado. En ese sentido en 3D hemos reducido los tiempos a un 5% en el camino directo de las mejores implementaciones disponibles que usan el teorema de corte proyección de Fourier.
Incluiremos en la respuesta el vídeo en 2D de una reducción similar en 2D para detección de lineas en móvil

Se comenta en el texto que podemos ir a implementaciones puramente con enteros. El abordaje de este paper es más computacional, e incluso ahí mirar por la eficiencia de la implementación, que matemático. Este trabajo se sale de lo habitual en el ámbito matemático y mira mucho por la capacidad de ser acelerado con lenguajes modernos, en ese sentido se ha preparado para aprovechar al máximo la capacidad paralela de cómputo vectorizado de los procesadores modernos. Y por eso nuestra aversión a la matemática fraccional y trigonométrica y por ende a Fourier.

El revisor hace mucho hincapié en la inversión del método, debemos decir que sinceramente dudábamos si incluir en el paper la inversión, dado que la virtud del método, está precisamente en la velocidad de la matemática entera (que solo se da en la transformada directa).
En el abstract se comenta que demostramos brevemente que existen algoritmos de inversión rápida, pero no era el objetivo último de este paper.
De hecho tan solo nos limitamos a adaptar el método de Press de inversión de la DRT 2D a nuestra DRT 3D. En el texto se comenta este punto, aunque lo dejaremos más claro. No pusimos el pseudo-código porque nos ceñimos a replicar el método de Press adaptando el filtro pasabaja de 2D a 3D. No aportamos nada en este aspecto salvo demostrar que es invertible siguiendo un método ya existente. El propio Press en un paper de PNAS ampliamente citado defiende que es propiamente una transformada exacta rápida aunque sea iterativa, y que no puede no converger dependiendo de los datos, pero que no tiene demasiadas pruebas ni sabe muy bien porqué la combinación de operadores empleados de prolongation-restriction-filter funcionan y otros similares no.
Por lo tanto no es solo al revisor a quien no gusta esta inversión, a nosotros tampoco, así que estamos intentando desarrollar un método directo de inversión de la DRT, pero de momento estamos trabajándolo en 2D y excede el marco de este trabajo. Le podemos aportar imágenes que prueban esta afirmación, pero ni tan siquiera tenemos listo el paper en 2D.
En su momento, en 2D, estudiamos los autovalores de las matrices A A*, como hizo Press, y efectivamente dan menor que uno lo que permite la convergencia, pero en 3D el problema se va rápidamente de memoria, al tener que construir explícitamente las enormes matrices de los operadores (en lugar de dejar operar 'sparsely' a los algoritmos). No somos expertos en las condiciones de inversión del gradiente conjugado, pero como decimos quisiéramos no tener que operar con métodos genéricos matriciales sino tratar de deshacer directamente la transformada con información propia y única de este problema esperamos que las imágenes aportadas en 2D contenten al revisor-editor, no creemos que desviarnos a estudiar-comparar un método mucho más lento que el que ya tenemos nos ayude cuando estamos buscando tener un método exacto directo no iterativo.
Por otra parte Rim dice haber invertido la DRT 2D usando el método del gradiente conjugado en lugar del método multigrid propuesto por Press, en el artículo no da más detalles al respecto, y promete dar un análisis detallado cuando lo consiga para 3D, pero esto aún no se ha producido por lo que sabemos.

Comments regarding the inversion of the transform:
1) The inversion is done by using the adjoint operator with some mysterious iterative
procedure (is it conjugate gradient? Is it just Eq. 16? This should be explicitly mentioned
in the paper). The notation of the adjoint operator is confusing and is very similar to the
direct operator. I suggest using a different notation or adding an asterisk * in the right
place (better). 
Eso es cierto, lo arreglaremos.
I would like to see a more rigorous explanation for the adjoint rather than
a physical/intuitive one. I believe it will be relatively simple (probably 2-3 lines) to show
it, based on the definition of an adjoint operator using the standard inner product.
También es cierto, es solo invertir el orden de las operaciones.

2) The inversion procedure is not well explained or defined. Is it identical to the procedure
proposed previously by others (Averbuch-Coifman-Donoho et al), except the applied
operators are different? If so, that should also be mentioned. In those papers, there's a
discussion regarding the condition number of the FF operator (F* e adjoint and F the
direct). They also suggest using a preconditioner which significantly reduces the
condition number of the system. Those parts are completely missing in the current paper
and it would be nice to see at least some numerical analysis (if not theoretical) for the
condition number or comparison to the iterative methods by Averbuch et. al. (also
mentioned below)
Usamos el método de Press, ver introducción respecto a indagar en métodos del gradiente conjugado con este operador.
Condition number en 2D:
N:16, 32, 64 y 128
5.9638 9.8854 16.6502 28.6476
PPFFT, mismas N
5.3634 7.8401 11.5600 17.1021 
En 3D: 4, 8 y 16
11.8879 20.3980 35.9778

3) A pseudo-code for the inverse algorithm should be added.
Podemos enlazar a la sección exacta en el paper de Press y detallar no solo el filtro sino también los operadores R y P.

I also have concems regarding the numerical results presented in the paper. The authors
compare their algorithm with a direct method saying their method is much faster. However, I've
noticed many critical flaws with their comparison: First, the suggested iterative method is data
dependent, whereas the method they compare with is data independent. 

Press afirma otra cosa, que a pesar de ser iterativo, no se va a encontrar problemas de convergencias locales ... sinceramente nos fiamos de su palabra.

Also, there's no error
evaluation (RMSE or PSNR), where the paper they compare with reaches machine precision
(RMSE - 10^-15). It is crucial to have the following comparisons:
1) First, I would like to see a full comparison on at least 2-3 3D shapes (see, for example:
http://tosca.cs.technion.ac.il/book/resources data.html or any other dataset), and not on
the simple Shepp-Logan phantom, but rather something more realistic and complex.
Lo podemos pasar en los comentarios y si aportan algo incluirlo en el paper.

2) RMSE/PSNR - this is critical. When the authors say "40 iterations" - what is the
reconstruction error achieved? I would like to see a plot of the error vs iteration number
(in log scale) + time on the same axis or timeliteration or total time. Needless to say,
RMSE has to be normalized with respect to the original image.
De acuerdo.

3) It would be great if the authors can compare to the conjugate gradient method by
Averbuch et. al, so the error vs iteration can be done for both methods. This way, we can
see which method converges faster.
Trataremos de buscar si existe la implementación en Matlab y comparar.

%%%%%%%%%%%%%%%%%%%%%%%%%
Revisor 2

My comments are listed as follows.
(a) add more information into Fig.4, Fig.7, and Fig.8.
Fig 4 -> Parámetros de un dodecante, explicar mejor que es la cara amarilla, la línea punteada roja, los casquetes verdes, ...
Fig 7 -> forma de la salida (figura de Fernando)
Fig 8 -> experimento de la DJT, creía que estaba bien explicada, preguntarle a alguien lego a ver qué no entiende.

(b) Please supply more examples of application with the transforms.
Pedirle a Oscar que detecte un plano de mayor presencia en un mapa 2.5D
¿Punto de fuga?

(c) In Section 6.1, the analysis is insufficient. Here more data should be given to test the performance, such as for noise images.
6.1 es comparación con otros métodos: está principalmente la inversa de Gil Shabat, poner la básica de Averbuch
Analisis del rendimiento ¿meter número real de operaciones vectorizadas y número de ciclos?
Análisis de imágenes con ruido ¿en la antitransformada o en la directa?

(d) The following paper is related with this topic on Radon transform as
Y. Geng, J. Tan, C. Guo, C. Shen, W. Ding, S. Liu, Z. Liu, "Computational coherent imaging by rotating a cylindrical lens," Opt. Express, 26, 22110-22122 (2018).
El paper presenta un uso interesante de la transformada de Radon en el campo de la óptica, pero se trata de la transformada de Radon 2D para detectar el ángulo de una línea (realizada con dos escalas de precisión: primero de 1 grado considerando el arco completo de 180 grados y acotado luego en el entorno detectado para bajar a resoluciones de 1 milésima de grado). Nuestro paper se trata de la evolución del principio integrador de Radon cuando se sube a un volumen 3D y se integran líneas 3D o planos 2D dentro de ese cubo.


Revisor1:
a) motivos para no interpolar OK discusión, faltan número de operaciones vectorizadas
b) notacion adjunta    OK
c) precisar el método  OK
   condition number    esta la discusion
   comparacion con Averbuch (ya baje codigo Schkolnisky)
d) evaluacion del error 
   aplicar a mas entradas
e) comparar con método del gradiente conjugado -> discusión pero mirar codigo sckolnisky

Revisor 2:
a)      figuras 4 OK
                7 OK
                8 OK
b) más ejemplos   --
c) citar paper    OK
